Scalable Tucker Factorization for Sparse Tensors - Algorithms and Discoveries

Given sparse multi-dimensional data (e.g., (user, movie, time; rating) for movie recommendations), how can we discover latent concepts/relations and predict missing values? Tucker factorization has been widely used to solve such problems with multi-dimensional data, which are modeled as tensors. However, most Tucker factorization algorithms regard and estimate missing entries as zeros, which triggers a highly inaccurate decomposition. Moreover, few methods focusing on an accuracy exhibit limited scalability since they require huge memory and heavy computational costs while updating factor matrices. In this paper, we propose P-Tucker, a scalable Tucker factorization method for sparse tensors. P-Tucker performs alternating least squares with a row-wise update rule in a fully parallel way, which significantly reduces memory requirements for updating factor matrices. Furthermore, we offer two variants of P-Tucker: a caching algorithm P-Tucker-Cache and an approximation algorithm P-Tucker-Approx, both of which accelerate the update process. Experimental results show that P-Tucker exhibits 1.7-14.1x speed-up and 1.4-4.8x less error compared to the state-of-the-art. In addition, P-Tucker scales near linearly with the number of observable entries in a tensor and number of threads. Thanks to P-Tucker, we successfully discover hidden concepts and relations in a large-scale real-world tensor, while existing methods cannot reveal latent features due to their limited scalability or low accuracy.

==> plot/accuracy/dim_accuracy/dimension.dat <==
# Core tensor size TOP MOP SHOT MET wOpt
64 0.4229760108	0.427791054	17.85630683	17.8375464	5.698786015
128 0.41985216	0.3956472	18.58566996	18.5561508	7.84972656
256 0.3837474108	0.3850035696	18.13833266	18.13546549	8.596823134
512 0.3872358318	0.3799882002	1.83E+01	1.83E+01	9.170898627
1024 0.3663364767	0.3613225374	1.77E+01	1.77E+01	11.23986998

==> plot/accuracy/dim_scalability/dimension.dat <==
# Core tensor size TOP MOP SHOT MET wOpt
64 0.011693	0.026902	1.25242	0.02725555556	0.575915
128 0.01591	0.016335	1.19384	0.02771111111	1.908275
256 0.019219	0.029086	1.05051	0.0468	17.849215
512 0.0205	0.025728	0.98716	0.11745	130.53
1024 0.025994	0.021876	1.00988	2.04E-01	789.8636364

==> plot/accuracy/rank_accuracy/rank.dat <==
# Core tensor size TOP MOP SHOT MET wOpt
3 2.152379027	2.152379027	1.81E+01	18.1648599	12.72657867
4 0.8160403896	0.8099303916	1.81E+01	18.13731932	12.16600915
5 0.3510239448	0.384291516	1.80E+01	18.11751198	6.023108357
6 0.2841422652	0.2921673372	1.80E+01	18.08747268	3.922180985
7 0.238745892	0.2588268108	1.79E+01	18.05303965	0.44776254

==> plot/accuracy/rank_scalability/rank.dat <==
# Core tensor size TOP MOP SHOT MET wOpt
3 0.029429	0.01867	0.635436	0.04906666667	1.06015
4 0.030349	0.023829	0.801823	0.04953333333	1.35107
5 0.033905	0.024293	0.971569	0.05305	1.449625
6 0.03219	0.030656	1.16409	0.05742857143	1.54233
7 0.030257	0.036898	1.20136	0.06153333333	1.604975

==> plot/real_world/accuracy.dat <==
#Dataset P-Tucker APPROX PTucker SHOT MET wopt
Yahoo-music 0.2526 0.24598532 0.75770627
MovieLens 0.1680026 0.1674802 0.735884
video 0.098469	 0.100467 0.5869956029 0.2537
image 0.131293	0.138706 0.5418304654	0.1791333333

==> plot/real_world/recon.dat <==
#Dataset PTucker P-Tucker-APP SHOT&MET opt
Yahoo-music 368570.5219 389378.5524	985975.6667
MovieLens 3402.57556 3575.997546 16382.94794
video 39.61074482 40.48402858	231.6580272	102.9717592
image 17.47257459 19.01695697 74.02350773	24.87700455

==> plot/real_world/time-small.dat <==
#Dataset PTucker-APP P-Tucker SHOT Tucker-CSF Wopt
Video  0.099493 0.113189 3.01342	0.1728666667	7.530333333
Image 0.008273 0.005411 0.958056	0.0287	1.4891

==> plot/real_world/time.dat <==
#Dataset PTucker-APP P-Tucker SHOT Tucker-CSF Wopt
Yahoo-music  1858.253262 3971.11402 5000 4526.2368
MovieLens 149.688442 367.514185 484.488 435.351 


==> plot/synthetic/approx/recon.dat <==
23.853987	4468.330996
47.200493	4037.951595
71.221239	3863.887915
94.795245	3758.831048
118.253673	3696.109548
141.771897	3656.077699
165.813361	3628.896188
189.637143	3609.398555
213.644882	3594.705402
30.677145	-	4359.029074
57.227072	-	3917.938316
79.531414	-	3797.069444
98.009086	-	3731.205288
113.343594	-	3662.774354
126.438631	-	3623.269023

==> plot/synthetic/approx/time.dat <==
1	23.853987	30.677145
2	23.346506	26.549927
3	24.020746	22.304342
4	23.574006	18.477672
5	23.458428	15.334508
6	23.518224	13.095037
7	24.041464	-
8	23.823782	-
9	24.007739	-

==> plot/synthetic/approx/time_full.dat <==
# Iteration PTucker APPROX
1	23.853987	32.052392
2	23.346506	26.323284
3	24.020746	22.060227
4	23.574006	16.925204
5	23.458428	14.180948
6	23.518224	11.712247
7	24.041464	9.483568
8	23.823782	8.211469
9	24.007739	7.01292


==> plot/synthetic/dimensionality/dimensionality.dat <==
# Dimensionality P-Tucker-TOP P-Tucker SHOT_scan Tucker_CSF Tucker-wOpt 
100 0.035241	0.010379	1.71766	0.024333		1.093
1000 0.050163	0.030573	2.377325	0.0862 720
10000 0.296688	0.174042	3.62631	1.11045
100000 2.419369	1.071718	14.88411111	11.1045
1000000 24.078456	10.441252	133.104 126.999
10000000 244.138959	106.631089	1470.866 1137.808


==> plot/synthetic/dimensionality_small/dimensionality.dat <==
# Dimensionality PTucker_TOP PTucker_MOP SHOT_scan MET Tucker-wOpt FaLTRC

10000000 244.138959	171.53401	1470.866


==> plot/synthetic/nonzeros/nonzeros.dat <==
# Nonzeros PTucker_TOP PTucker_MOP SHOT_scan Tucker-CSF
1000 0.068309	0.051328	6.8551	0.1
10000 0.185735	0.079195	10.0287 0.826
100000 0.647495	0.296059	15.23362 12.496
1000000 5.304675	2.17724	35.551 116.7515
10000000 42.476212	15.843628	223.316 702.2905

==> plot/synthetic/order-linear/order.dat <==
# Order PTucker_TOP PTucker_MOP SHOT_san MET Tucker-Wopt
6	0.005185	0.005441
7	0.011571	0.016616
8	0.038972	0.049171
9	0.097041	0.179394
10	0.334023	0.573858

==> plot/synthetic/order-memory/order.dat <==
# Order PTucker_MOP PTucker_TOP SHOT_san MET Tucker-Wopt
6 4.32421875	4.3984375
7 4.4609375	11.69140625
8 4.5078125	29.58203125
9 5.26953125	80.07421875
10 7.85546875	231.9960938

==> plot/synthetic/order/order.dat <==
# Order PTucker_MOP SHOT_san Tucker-CSF Tucker-Wopt
3	0.001557	0.605196	0.002823529412	1.27243
4	0.003245	0.70261	0.005875	114
5	0.003185	0.792738	0.028	O.O.M.
6	0.005441	0.961814	0.071	O.O.M.
7	0.016616	1.112074	0.1393333333	O.O.M.
8	0.049171	3.37056		0.3436666667	
9	0.179394	5.0072		1.044
10	0.573858	6.50366		4.0505

==> plot/synthetic/rank/rank.dat <==
# Core tensor size PTucker_TOP PTucker_MOP SHOT_scan Tucker-CSF
3 2.115923	1.465472	43.77033333	3.5795
5 5.051548	2.520656	72.9406	14.049
7 10.140491	4.572237	100.5276	37.808
9 18.789898	8.100743	134.357	84.019
11 31.363809	13.326983	171.66275	173.282


==> plot/synthetic/rank_small/rank.dat <==
# Core tensor size PTucker_TOP PTucker_MOP SHOT_scan MET
3 2.115923	2.009808	43.77033333 
5 5.051548	4.250491	72.9406
7 10.140491	7.847054	100.5276
9 18.789898	13.480067	134.357
11 31.363809	21.349757	171.66275


==> plot/thread_scalability/memory.dat <==
#thread_num MOP TOP
1	0.595 38.4
5	0.960 38.5
10	1.244 38.5
15	1.680 38.5
20	2.040 38.5

==> plot/thread_scalability/sample.dat <==
#thread_num MOP TOP
1	1 1
5	4.466373231 4.848873867
10	8.276819158 9.823522655
15	11.43252211 14.35791404
20	14.50376252 19.00745233
